Measurements of normalized differential cross-sections for ttbar production in pp collisions at sqrt(s) = 7 TeV using the ATLAS detector

Measurements of normalized differential cross-sections for top-quark pair production are presented as a function of the top-quark transverse momentum, and of the mass, transverse momentum, and rapidity of the ttbar system, in proton--proton collisions at a center-of-mass energy of sqrt(s) = 7 TeV. The dataset corresponds to an integrated luminosity of 4.6 fb^-1, recorded in 2011 with the ATLAS detector at the CERN Large Hadron Collider. Events are selected in the lepton+jets channel, requiring exactly one lepton and at least four jets with at least one of the jets tagged as originating from a b-quark. The measured spectra are corrected for detector efficiency and resolution effects and are compared to several Monte Carlo simulations and theory calculations. The results are in fair agreement with the predictions in a wide kinematic range. Nevertheless, data distributions are softer than predicted for higher values of the mass of the ttbar system and of the top-quark transverse momentum. The measurements can also discriminate among different sets of parton distribution functions.

==> Metadata.txt <==
Title: Measurements of normalized differential cross-sections for $t\bar{t}$ production in $pp$ collisions at $\sqrt{s}$ = 7 TeV using the ATLAS detector
Authors: The ATLAS Collaboration
Comments: 35 pages plus author list (48 pages total), 12 figures, 13 tables, submitted to Physical Review D, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2012-08
Report-no: CERN-PH-EP-2014-099
Subjects: High Energy Physics - Experiment (hep-ex)


Measurements of normalized differential cross-sections for top-quark pair production are presented as a~function of
the top-quark transverse momentum, and of the mass, transverse momentum, and rapidity of the $t\bar{t}$ system, in proton--proton collisions at a~center-of-mass energy of $\sqrt{s}$ = 7 TeV. The dataset corresponds to an integrated luminosity of 4.6 fb$^{-1}$, recorded in 2011 with the ATLAS detector at the CERN Large Hadron Collider. Events are selected in the lepton+jets channel, requiring exactly one lepton and at least four jets with at least one of the jets tagged as originating from a~$b$-quark. The measured spectra are corrected for detector efficiency and resolution effects and are compared to several Monte Carlo simulations and theory calculations. The results are in fair agreement with the predictions in a~wide kinematic range. Nevertheless, data distributions are softer than predicted for higher values of the mass of the $t\bar{t}$ system and of the top-quark transverse momentum. The measurements can also discriminate among different sets of parton distribution functions.

